Training Larger Networks for Deep Reinforcement Learning

The success of deep learning in the computer vision and natural language processing communities can be attributed to training of very deep neural networks with millions or billions of parameters which can then be trained with massive amounts of data. However, similar trend has largely eluded training of deep reinforcement learning (RL) algorithms where larger networks do not lead to performance improvement. Previous work has shown that this is mostly due to instability during training of deep RL agents when using larger networks. In this paper, we make an attempt to understand and address training of larger networks for deep RL. We first show that naively increasing network capacity does not improve performance. Then, we propose a novel method that consists of 1) wider networks with DenseNet connection, 2) decoupling representation learning from training of RL, 3) a distributed training method to mitigate overfitting problems. Using this three-fold technique, we show that we can train very large networks that result in significant performance gains. We present several ablation studies to demonstrate the efficacy of the proposed method and some intuitive understanding of the reasons for performance gain. We show that our proposed method outperforms other baseline algorithms on several challenging locomotion tasks.

==> comments_kanezaki_sensei.txt <==
新しいコメントは ToDo に追加してください。
返事を見て対応済みのものは Done に移動してください。

============= Doing ================
> Backgroundの各節がバラバラな印象があるので、各節の内容は何故重要で何故この論文で取り上げたのかを、各節の最初に述べると良いと思います。特にOFENetは読者の馴染みがないと思うので、そのコンセプトを丁寧に説明しましょう。
WIP

> ・Methodの章は、要求機能をまず挙げ、そこからthree componentsをトップダウンに導出するという流れで書くと良いと思います。ストーリーが分かるように。たとえば、「large netを学習するためにはeffective rankを減らさないこととgradient vanishingを起こさないことが重要→three componentsはそれらを満たす」とか。


> ・Methodの章で、何故deeperがダメでwiderは良いのかの議論をしっかりすると良いと思います（読者はそこに興味を持ちそうなので）。
WIP (Supplemental Material)

> ・＜追加実験の話＞gradient vanishingを確かめるような実験も追加できるでしょうか？
WIP

============= Done ================


============= Resolved ================
> ・Experimentsの最初に挙げた３つのquestionsは、この論文でそれらを解明するのだということをイントロにも書いた方が良いと思います。
イントロの最後のパラグラフに同じ内容を書きました。

> ・実験の章でAblation studyの節があると良いと思います。
5.3節にAblation studyを追加しました。

> ・decoupling representation learning from RLの対抗手法（ベースライン）はOFENetを使わないSACということでしょうか？（分かりづらかった）
ベースラインはOFENetを使わないSACです。Sec.5.2で明記しました。

> ・＜追加実験の話＞Fig. 1とFig. 2の実験も、Fig. 4のようにeffective ranksのグラフを描けるでしょうか？
書けますが、以下の理由で載せていません。
- Fig.1: 性能（Return）が異なるのでフェアな比較か分からない
- Fig.2: ユニット数が異なるので比較対象として不適切

> ・5.2節のfour connectivity architecturesはそれぞれどういうタイプのものか、性質を説明すると良いと思います。
3.4節で説明しました。

